Cache-Aided Full-Duplex Small Cells

Caching popular contents at the edge of the network can positively impact the performance and future sustainability of wireless networks in several ways, e.g., end-to-end access delay reduction and peak rate increase. In this paper, we aim at showing that non-negligible performance enhancements can be observed in terms of network interference footprint as well. To this end, we consider a full-duplex small-cell network consisting of non-cooperative cache-aided base stations, which communicate simultaneously with both downlink users and wireless backhaul nodes. We propose a novel caching model seeking to mimic a geographical policy based on local files popularity and calculate the corresponding cache hit probability. Subsequently we study the performance of the considered network in terms of throughput gain with respect to its cache-free half-duplex counterpart. Numerical results corroborate our theoretical findings and highlight remarkable performance gains when moving from cache-free to cache-aided full-duplex small-cell networks.

==> figures/system-model_2.eps_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'system-model_2.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{407.47200741bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53809664)%
    \put(0,0){\includegraphics[width=\unitlength]{system-model_2.eps}}%
    \put(0.87667865,0.05388583){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Direct link}}}%
    \put(0.87667865,0.01854598){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Interfering link}}}%
  \end{picture}%
\endgroup%


==> figures/system-model_2.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'system-model_2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{446.56399871bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50209341)%
    \put(0,0){\includegraphics[width=\unitlength]{system-model_2.pdf}}%
    \put(0.7641055,0.04318215){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small Direct link}}}%
    \put(0.7641055,0.00377011){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small Interfering link}}}%
    \put(0.04070987,0.04318215){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small Storage unit}}}%
    \put(0.04070987,0.00377065){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small Cancelled in case of cache hit}}}%
    \put(0.0618727,0.31866538){\color[rgb]{0.65490196,0.6627451,0.6745098}\rotatebox{46.9290413}{\makebox(0,0)[lb]{\smash{\small UL}}}}%
    \put(0.73549304,0.20849451){\color[rgb]{0.65490196,0.6627451,0.6745098}\rotatebox{35.67748067}{\makebox(0,0)[lb]{\smash{\small UL}}}}%
    \put(0.23732218,0.30820588){\color[rgb]{0.65490196,0.6627451,0.6745098}\rotatebox{-75.50307856}{\makebox(0,0)[lb]{\smash{\small DL}}}}%
    \put(0.61033689,0.22598573){\color[rgb]{0.65490196,0.6627451,0.6745098}\rotatebox{95.78844689}{\makebox(0,0)[lb]{\smash{\small DL}}}}%
    \put(0.00687951,0.25342106){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{UL}_{\tiny \text{HD}}$}}}%
    \put(0.82458422,0.25193686){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{UL}_{\tiny \text{HD}}$}}}%
    \put(0.59128834,0.37334311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{DL}_{\tiny \text{HD}}$}}}%
    \put(0.23912289,0.16305726){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{DL}_{\tiny \text{HD}}$}}}%
    \put(0.63098084,0.1410997){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{SC}_{\tiny \text{FD}}$}}}%
    \put(0.15804884,0.37165405){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{SC}_{\tiny \text{FD}}$}}}%
  \end{picture}%
\endgroup%


==> figures/system-model_3.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'system-model_3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{493.6637207bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51694623)%
    \put(0,0){\includegraphics[width=\unitlength]{system-model_3.pdf}}%
    \put(0.75538318,0.04310642){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small Direct link}}}%
    \put(0.75538318,0.00341041){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small Interfering link}}}%
    \put(0.13163505,0.04647944){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small Storage unit}}}%
    \put(0.12887814,0.00035993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small Cancelled in case of cache hit}}}%
    \put(-0.00046211,0.28324629){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{UL}_{\tiny \text{HD}}$}}}%
    \put(0.84132037,0.28352423){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{UL}_{\tiny \text{HD}}$}}}%
    \put(0.60921603,0.39739856){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{DL}_{\tiny \text{HD}}$}}}%
    \put(0.25013677,0.18367806){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{DL}_{\tiny \text{HD}}$}}}%
    \put(0.63944965,0.16462568){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{SC}_{\tiny \text{FD}}$}}}%
    \put(0.18165941,0.40073231){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{SC}_{\tiny \text{FD}}$}}}%
    \put(0.08675453,0.36127838){\color[rgb]{0.65490196,0.6627451,0.6745098}\rotatebox{50.56510977}{\makebox(0,0)[lb]{\smash{\small UL}}}}%
    \put(0.74596576,0.23427267){\color[rgb]{0.65490196,0.6627451,0.6745098}\rotatebox{38.10463177}{\makebox(0,0)[lb]{\smash{\small UL}}}}%
    \put(0.25648513,0.33405072){\color[rgb]{0.65490196,0.6627451,0.6745098}\rotatebox{-75.50307856}{\makebox(0,0)[lb]{\smash{\small DL}}}}%
    \put(0.62227043,0.2758805){\color[rgb]{0.65490196,0.6627451,0.6745098}\rotatebox{95.788447}{\makebox(0,0)[lb]{\smash{\small DL}}}}%
  \end{picture}%
\endgroup%

